Early-type galaxies in low-density environments: NGC 6876 explored through its globular cluster system

We present the results of a photometric study of the early-type galaxy NGC 6876 and the surrounding globular cluster system (GCS). The host galaxy is a massive elliptical, the brightest of this type in the Pavo Group. According to its intrinsic brightness (M_v~-22.7), it is expected to belong to a galaxy cluster instead of a poor group. Observational material consists of g', r', i' images obtained with the Gemini/GMOS camera. The selected globular cluster (GC) candidates present a clear bimodal colour distribution at different galactocentric radii, with mean colours and dispersions for the metal-poor ("blue") and metal-rich ("red") typical of old GCs. The red subpopulation dominates close to the galaxy centre, in addition to the radial projected distribution showing that they are more concentrated towards the galaxy centre. The azimuthal projected distribution shows an overdensity in the red subpopulation in the direction of a trail observed in X-ray that could be evidence of interactions with its spiral neighbour NGC 6872. The turn-over of the luminosity function gives an estimated distance modulus (m - M)~ 33.5 and the total population amounts to 9400 GCs, i.e. a quite populous system. The halo mass obtained using the number ratio (i.e. the number of GCs with respect to the baryonic and dark mass) gives a total of ~10^13, meaning it is a very massive galaxy, given the environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
